AssemState: Manual and Physical-State-Guided Reasoning for Zero-shot Furniture Assembly

Multimodal large language models (MLLMs) have made significant progress in visual understanding, but precise 3D spatial reasoning integrated with physical environment remains difficult. Furniture assembly requires not only recovering step-level operations from diagrammatic manuals, but also translating semantic attachment relations into 6D pose updates that enable parts to physically interact with the environment and previously assembled components. To study this problem, we propose AssemState, a zero-shot framework for manual and physical-state-guided furniture assembly. It firstly employs anchor-guided boundary assembly states to decompose manual pages into single-part operations and recover an assembly-tree. Then, it uses iterative after-state feedback refinement to guide successive (SE(3)) updates and corrections, and validates their physical plausibility through simulation-based release tests. Experiments show that compared with the strongest prior baseline, AssemState improves F1 from 38.58\% to 62.80\% and Tree Exact Match from 28.24\% to 53.92\% for assembly-tree recovery. On 243 independently evaluated part-level operations, our proposed iterative refinement improves judge-accepted operations from 0 to 5.3\% and reduces mean Chamfer distance from 5.4111 to 1.7744. However, visually plausible candidate poses may still suffer from collision, floating, mirror-orientation errors, incomplete seating, and wrong-side attachment. These results show that AssemState improves operation-structure recovery and selected local pose metrics, while MLLMs remain limited for spatial relationship reasoning.

==> appendix_materials/raw/generate_json.txt <==
Input is one image which is a top view of all the parts of one furniture, each has a number, and another image which is the first page of the setup manual

You should list all the parts in the image, determine their number and name(short description of the part), and show your result in JSON format.

Following is an example. Note that your output should only contain the json code without any explanation.

########## example start ##########
```json
[
    {
      "name": "seat frame",
      "number": [0]
    },
    {
      "name": "side leg",
      "number": [1]
    },
    {
      "name": "side leg",
      "number": [2]
    },
    {
        "name": "support bar",
        "number": [3]
    }
]
```
########## example end ##########

==> appendix_materials/raw/planning_anchor_v2m.txt <==
You are a robot assistant responsible for assembling IKEA furniture. Your task is to create a detailed step-by-step assembly plan.

Your inputs:
- A scene image: top-down view of all furniture parts, each labeled with a white number on a black background.
- Mask step images: one image per assembly step. Each image shows the SAME scene but with the parts involved in THAT STEP highlighted in color. The non-highlighted parts are dimmed. The highlighted parts are the ones being assembled in that step. Part numbers are visible as white labels.
- A JSON parts table: each entry has "name", "number" (the label in the scene image), and "explanation" (a description of the part's shape and function).

IMPORTANT: The mask step images are your PRIMARY signal. The colored/highlighted parts in each mask image directly tell you which part IDs are involved in that assembly step. Read the white number labels on the highlighted parts carefully.

---

PHASE 1 — ANCHOR IDENTIFICATION

Look at the FIRST mask image and the LAST mask image only.

- FIRST mask image: Which part IDs are highlighted? These are the base structural parts introduced in Step 1.
- LAST mask image: Which part ID is highlighted? This is the final piece added — it is the ROOT of the assembly tree.

Write:
<anchors>
Step 1 anchor parts: [IDs] — [read directly from highlighted parts in first mask image]
Step N anchor parts: [IDs] — [read directly from highlighted parts in last mask image]
</anchors>

---

PHASE 2 — PART VISIBILITY TABLE WITH SUBASSEMBLY ANALYSIS

Now look at ALL mask images in order. For each mask image:
1. Read the white number labels on the HIGHLIGHTED (colored) parts — these are the part IDs introduced in this step.
2. Identify what subassembly is carried over from the previous step (the dimmed parts).
3. Determine if this step's parts are assembled IN ISOLATION (independent sub-assembly, will merge later) or ADDED DIRECTLY to the carried-over subassembly.

Every part must appear in exactly one step. Each part ID must be used EXACTLY ONCE across all steps.

<part_visibility>
Step 1 introduces: [IDs from highlighted parts] — [isolated sub-assembly | added to main body]
  Subassembly formed: [describe]
Step 2 introduces: [IDs from highlighted parts] — [isolated sub-assembly | added to main body]
  Carried over: [subassembly from Step 1]
  Assembly type: ISOLATED_SUBASSEMBLY | SEQUENTIAL_ADDITION
  Subassembly formed: [describe]
...
Step N introduces: [IDs] — [added to main body]
  Carried over: [subassembly from Step N-1]
  Assembly type: SEQUENTIAL_ADDITION
  Subassembly formed: complete furniture
Verification: all [N] parts assigned exactly once. Part IDs used: [list all IDs]. No duplicates ✓
</part_visibility>

---

PHASE 3 — ASSEMBLY PLAN

Using the part assignments from Phase 2 (anchored by Phase 1), write the full assembly plan.

### Step K:
- **Parts Needed:** Part Name (id), ...
- **Instructions:**
  - [describe spatial relationship]

End with:
Verification: Parts used = [all IDs]. Total = [N]. All parts accounted for. ✓

---

RULES:
- Number of steps = number of mask images.
- Read part IDs DIRECTLY from the highlighted parts in each mask image — do not guess.
- Every part in the JSON table must appear in EXACTLY ONE step.
- Mark each step as ISOLATED_SUBASSEMBLY or SEQUENTIAL_ADDITION — this is critical for the next stage.
- Do not skip Phase 1 or Phase 2.


==> appendix_materials/raw/pose_feedback_prompt.txt <==
# Role
You are VLM-A, a closed-loop 6D pose proposer for one furniture assembly operation.

# Image Inputs
Images 1-3: 3 separate perspective supporting orbit views with color-coded command arrows drawn from moving part 2.
Image 4: current front orthographic view; screen horizontal = +X, screen vertical = +Y.
Image 5: current right orthographic view; screen horizontal = +Z, screen vertical = +Y.
Image 6: current top orthographic view; screen horizontal = +X, screen vertical = +Z.
Image 7: raw manual crop for this operation.

Before writing pose candidates, choose the three most useful perspective supporting-view indices from the provided command-arrow views.
Use those selected supporting views mainly for direction, rotation, mirror, connector-facing, occlusion, and 3D shape.
Use only the orthographic Front/Right/Top grid tick coordinates for metric translation scale. Perspective 3D views are not metric rulers: object size and apparent distance change with camera viewpoint, so do not estimate Tx/Ty/Tz from 3D pixel lengths.

# Operation Instruction
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Manual Step Context
- Parts Needed: support bar (0), seat panel (1), side frame (2).
- Attach side frame 2 to one end of seat panel 1.
- Install support bar 0 horizontally between the side frame and seat panel.

# Part Table
- part 0: support bar
- part 1: seat panel
- part 2: side frame
- part 3: side frame



# Previous Iteration Feedback
The previous rendered after-state was judged as:
{
  "Accept": "No",
  "Error type": "wrong_side",
  "Residual direction": "shift to the seat panel end and rotate upright so the open/inner faces meet the panel end",
  "Contact": "Incorrect",
  "Orientation": "Incorrect",
  "Reasoning": "In the top and 3D orbit views, side frame 2 is not seated on an end face of seat panel 1; it sits off to the side/under area and does not stand flush/perpendicular at the panel end with its inner faces toward the panel. The supposed attachment faces are not aligned to the panel end.",
  "Next candidate hints": [
    "Place frame 2 centered on one short end of seat panel 1, with its two legs straddling the panel width",
    "Rotate frame 2 so it stands vertical (perpendicular to the panel surface) and its inner holes/faces point into the panel end"
  ],
  "Confidence": 0.78
}

Use this feedback to revise from the CURRENT images. If translation/contact is wrong, change Translation.
If orientation/mirror is wrong, change Dominant rotation axis and Angle. Do not repeat the same failed update.

# Current Repair Mode: COUPLED COARSE REPAIR
Both position/contact and orientation are wrong. Include separate candidates that prioritize:
1) correcting orientation while keeping translation small;
2) correcting translation/contact while keeping rotation small;
3) one coupled correction if both are visibly linked.


# Error-Type Constrained Correction
This is the only correction step after seeing the rendered after-state. Do not freely regenerate a new pose.
First classify the previous after-state using the judge feedback, then apply exactly one conservative correction:
- wrong_side / wrong_mirror: keep translation magnitude as small as possible except for moving to the opposite/contact-correct side. Correct contact face, mirror relation, or connector-facing orientation; do not change unrelated axes.
- floating: keep rotation unchanged. Move only along the insertion/contact-normal direction until the moving contact face touches the fixed contact face.
- collision: keep rotation unchanged. Back off only along the opposite insertion/contact-normal direction until visible penetration is removed.
- not_fully_seated: keep rotation unchanged. Apply a small seating translation along the insertion direction. Do not cross through the fixed part.
- accepted/ok/unclear: output near-zero Translation and identity Rotation matrix unless a single obvious small correction is visible.
Always recompute Translation from front/right/top grid coordinates. Use the 3D supporting views only to choose side, mirror, and contact normal.

The judge's normalized error_type is: wrong_side.




# Coordinate Convention
- Follow the Text-Guided 6D Pose / VLM-Pose convention.
- Use the orthographic views for metric translation scale and positions.
- Use the perspective supporting/orbit views for orientation, mirror, connector facing, and 3D shape.
- Color convention: red arrow = +X, green arrow = +Y, blue arrow = +Z.
- The arrows are world-aligned and start from the moving part AABB surface; they do not rotate with the part.
- The image may omit X/Y/Z text labels; use arrow colors for axis identity.
- Black boxed numbers on parts are part IDs, matching the manual and Part Table; they are not physical features.
- Do not read metric translation from perspective pixel lengths; use the orthographic grid for Tx/Ty/Tz.
- Use front/right/top jointly to estimate Tx/Ty/Tz and rotation from metric projections.
- Translation is an incremental OBJ/world scene-unit vector [Tx, Ty, Tz] applied to the CURRENT pose.
- Read Tx/Ty/Tz directly from the orthographic grid/tick coordinates. Do not divide by the colored-arrow length.
- Example: if the moving part center should move 0.30 grid units right in Front/Top, output Tx about +0.30.
- Direction/orientation can be inferred jointly from the orthographic three-view images and the selected perspective command-arrow views.
- Translation scale and position must be inferred from orthographic tick/grid coordinates only; the 3D perspective images are visual context, not a distance scale.
- Dominant rotation axis is one of "x", "y", "z"; Angle is an incremental world-axis orientation change in degrees.
- Always output a 3x3 incremental world-axis "Rotation matrix" R_delta applied to the CURRENT pose.
  If no rotation is needed, output the identity matrix [[1,0,0],[0,1,0],[0,0,1]].
- Direct pose update semantics: Rotation changes orientation; Translation changes position. A rotation-only repair should use Translation [0,0,0] and should not intentionally move the part.
- Fixed parts ['1'] must not move.
- Use right-hand rule: +Rx rotates +Y toward +Z; +Ry rotates +Z toward +X; +Rz rotates +X toward +Y.
- Do not make all candidates share the same Translation. Candidate diversity must include different plausible side/end/face placements when the manual says "one end", "side", "edge", "slot", "under", or "mounting region".
- Avoid fixed-center collapse: if the goal is an end/side attachment, placing the moving part at the fixed part center is a likely wrong-side candidate, not the main candidate.
- Assembly is face/edge/slot contact, not center-to-center matching. For side/end/underside tasks, estimate the fixed part boundary in the orthographic views and place the moving part so its relevant face/end/tabs meet that boundary. Do not translate the moving center to the fixed center unless the instruction explicitly says to center it.
- In the top/right/front views, check contact by visible gaps: a correct Translation should close the gap between mating faces while preserving the moving part's own size; it should not bury the moving part inside the fixed object or leave it floating past the end.


# Structured Single-shot Reasoning
Before choosing numeric pose values, solve the operation in two separated parts.

Part 1: 3D spatial understanding.
- Use the selected 3D supporting views, manual crop, part IDs, and atomic instruction to decide contact semantics:
  moving part, fixed contact part, contact region, fixed contact face, moving contact face,
  insertion direction, mirror/corner relation, and orientation constraint.
- The 3D views are for spatial relation, connector-facing, occlusion, and mirror/orientation disambiguation.
- Do not use perspective apparent size as the metric translation ruler.

Part 2: three-view metric localization.
- Use front/right/top orthographic grid coordinates to estimate current moving-part center, target contact plane/edge/slot,
  moving half extent along the contact axis, target center, and Translation = target center - current center.
- If a contact face is hidden in one orthographic view, infer the hidden coordinate from the other two views plus the 3D/manual evidence.
- Keep the final Translation in OBJ/world scene units.


# Task
Output exactly 1 diverse executable pose-update candidates for moving part 2.
The program will directly apply your numeric Translation and Rotation matrix if provided; otherwise it applies the single-axis rotation.
Then it renders after-state images.
Do not choose from hidden primitives and do not rely on geometric snapping.
Include the most likely update plus alternatives for mirror/orientation ambiguity. Do not output extra candidates beyond the requested count.

# Output JSON
{
  "selected_supporting_views": [1, 2, 3],
  "selected_supporting_view_reason": "why the selected view exposes contact/orientation for this operation",
  "spatial_reasoning_3d": {
    "moving_part": "part id and name",
    "fixed_contact_part": "part id and name",
    "contact_region": "underside corner / side edge / slot / end face",
    "fixed_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "moving_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "insertion_direction": "+X/-X/+Y/-Y/+Z/-Z",
    "mirror_relation": "same / mirrored / opposite corner / not applicable",
    "orientation_constraint": "parallel/perpendicular/upright/connector-facing constraint"
  },
  "metric_reasoning_three_view": {
    "current_center_estimate": [0.0, 0.0, 0.0],
    "target_contact_plane_or_edge": {"axis": "x/y/z", "coordinate": 0.0, "side": "+/- or descriptive"},
    "moving_half_extent_along_contact_axis": 0.0,
    "target_center_estimate": [0.0, 0.0, 0.0],
    "translation_delta": [0.0, 0.0, 0.0],
    "scale_source": "front/right/top orthographic grid only"
  },
  "rotation_reasoning": {
    "dominant_axis_alignment": "which moving axis should align with which world/fixed axis",
    "connector_facing_after": "direction the connector/contact face should face after rotation",
    "rotation_needed": "none / 90 deg about X/Y/Z / 180 deg mirror-orientation fix"
  },

  "candidates": [
    {
      "label": "A",
      "Translation": [0.0, 0.0, 0.0],
      "Rotation matrix": [[1,0,0],[0,1,0],[0,0,1]],
      "Dominant rotation axis": "x",
      "Angle": 0.0,
      "semantic_reason": "attach to the open end / align face / fully seated",
      "expected_visual_change": "what should change in front/right/top views",
      "risk": "possible failure mode"
    }
  ],
  "reasoning": "brief overall reasoning"
}


==> appendix_materials/raw/pose_initial_prompt.txt <==
# Role
You are VLM-A, a closed-loop 6D pose proposer for one furniture assembly operation.

# Image Inputs
Images 1-3: 3 separate perspective supporting orbit views with color-coded command arrows drawn from moving part 2.
Image 4: current front orthographic view; screen horizontal = +X, screen vertical = +Y.
Image 5: current right orthographic view; screen horizontal = +Z, screen vertical = +Y.
Image 6: current top orthographic view; screen horizontal = +X, screen vertical = +Z.
Image 7: raw manual crop for this operation.

Before writing pose candidates, choose the three most useful perspective supporting-view indices from the provided command-arrow views.
Use those selected supporting views mainly for direction, rotation, mirror, connector-facing, occlusion, and 3D shape.
Use only the orthographic Front/Right/Top grid tick coordinates for metric translation scale. Perspective 3D views are not metric rulers: object size and apparent distance change with camera viewpoint, so do not estimate Tx/Ty/Tz from 3D pixel lengths.

# Operation Instruction
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Manual Step Context
- Parts Needed: support bar (0), seat panel (1), side frame (2).
- Attach side frame 2 to one end of seat panel 1.
- Install support bar 0 horizontally between the side frame and seat panel.

# Part Table
- part 0: support bar
- part 1: seat panel
- part 2: side frame
- part 3: side frame




# Coordinate Convention
- Follow the Text-Guided 6D Pose / VLM-Pose convention.
- Use the orthographic views for metric translation scale and positions.
- Use the perspective supporting/orbit views for orientation, mirror, connector facing, and 3D shape.
- Color convention: red arrow = +X, green arrow = +Y, blue arrow = +Z.
- The arrows are world-aligned and start from the moving part AABB surface; they do not rotate with the part.
- The image may omit X/Y/Z text labels; use arrow colors for axis identity.
- Black boxed numbers on parts are part IDs, matching the manual and Part Table; they are not physical features.
- Do not read metric translation from perspective pixel lengths; use the orthographic grid for Tx/Ty/Tz.
- Use front/right/top jointly to estimate Tx/Ty/Tz and rotation from metric projections.
- Translation is an incremental OBJ/world scene-unit vector [Tx, Ty, Tz] applied to the CURRENT pose.
- Read Tx/Ty/Tz directly from the orthographic grid/tick coordinates. Do not divide by the colored-arrow length.
- Example: if the moving part center should move 0.30 grid units right in Front/Top, output Tx about +0.30.
- Direction/orientation can be inferred jointly from the orthographic three-view images and the selected perspective command-arrow views.
- Translation scale and position must be inferred from orthographic tick/grid coordinates only; the 3D perspective images are visual context, not a distance scale.
- Dominant rotation axis is one of "x", "y", "z"; Angle is an incremental world-axis orientation change in degrees.
- Always output a 3x3 incremental world-axis "Rotation matrix" R_delta applied to the CURRENT pose.
  If no rotation is needed, output the identity matrix [[1,0,0],[0,1,0],[0,0,1]].
- Direct pose update semantics: Rotation changes orientation; Translation changes position. A rotation-only repair should use Translation [0,0,0] and should not intentionally move the part.
- Fixed parts ['1'] must not move.
- Use right-hand rule: +Rx rotates +Y toward +Z; +Ry rotates +Z toward +X; +Rz rotates +X toward +Y.
- Do not make all candidates share the same Translation. Candidate diversity must include different plausible side/end/face placements when the manual says "one end", "side", "edge", "slot", "under", or "mounting region".
- Avoid fixed-center collapse: if the goal is an end/side attachment, placing the moving part at the fixed part center is a likely wrong-side candidate, not the main candidate.
- Assembly is face/edge/slot contact, not center-to-center matching. For side/end/underside tasks, estimate the fixed part boundary in the orthographic views and place the moving part so its relevant face/end/tabs meet that boundary. Do not translate the moving center to the fixed center unless the instruction explicitly says to center it.
- In the top/right/front views, check contact by visible gaps: a correct Translation should close the gap between mating faces while preserving the moving part's own size; it should not bury the moving part inside the fixed object or leave it floating past the end.


# Structured Single-shot Reasoning
Before choosing numeric pose values, solve the operation in two separated parts.

Part 1: 3D spatial understanding.
- Use the selected 3D supporting views, manual crop, part IDs, and atomic instruction to decide contact semantics:
  moving part, fixed contact part, contact region, fixed contact face, moving contact face,
  insertion direction, mirror/corner relation, and orientation constraint.
- The 3D views are for spatial relation, connector-facing, occlusion, and mirror/orientation disambiguation.
- Do not use perspective apparent size as the metric translation ruler.

Part 2: three-view metric localization.
- Use front/right/top orthographic grid coordinates to estimate current moving-part center, target contact plane/edge/slot,
  moving half extent along the contact axis, target center, and Translation = target center - current center.
- If a contact face is hidden in one orthographic view, infer the hidden coordinate from the other two views plus the 3D/manual evidence.
- Keep the final Translation in OBJ/world scene units.


# Task
Output exactly 1 diverse executable pose-update candidates for moving part 2.
The program will directly apply your numeric Translation and Rotation matrix if provided; otherwise it applies the single-axis rotation.
Then it renders after-state images.
Do not choose from hidden primitives and do not rely on geometric snapping.
Include the most likely update plus alternatives for mirror/orientation ambiguity. Do not output extra candidates beyond the requested count.

# Output JSON
{
  "selected_supporting_views": [1, 2, 3],
  "selected_supporting_view_reason": "why the selected view exposes contact/orientation for this operation",
  "spatial_reasoning_3d": {
    "moving_part": "part id and name",
    "fixed_contact_part": "part id and name",
    "contact_region": "underside corner / side edge / slot / end face",
    "fixed_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "moving_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "insertion_direction": "+X/-X/+Y/-Y/+Z/-Z",
    "mirror_relation": "same / mirrored / opposite corner / not applicable",
    "orientation_constraint": "parallel/perpendicular/upright/connector-facing constraint"
  },
  "metric_reasoning_three_view": {
    "current_center_estimate": [0.0, 0.0, 0.0],
    "target_contact_plane_or_edge": {"axis": "x/y/z", "coordinate": 0.0, "side": "+/- or descriptive"},
    "moving_half_extent_along_contact_axis": 0.0,
    "target_center_estimate": [0.0, 0.0, 0.0],
    "translation_delta": [0.0, 0.0, 0.0],
    "scale_source": "front/right/top orthographic grid only"
  },
  "rotation_reasoning": {
    "dominant_axis_alignment": "which moving axis should align with which world/fixed axis",
    "connector_facing_after": "direction the connector/contact face should face after rotation",
    "rotation_needed": "none / 90 deg about X/Y/Z / 180 deg mirror-orientation fix"
  },

  "candidates": [
    {
      "label": "A",
      "Translation": [0.0, 0.0, 0.0],
      "Rotation matrix": [[1,0,0],[0,1,0],[0,0,1]],
      "Dominant rotation axis": "x",
      "Angle": 0.0,
      "semantic_reason": "attach to the open end / align face / fully seated",
      "expected_visual_change": "what should change in front/right/top views",
      "risk": "possible failure mode"
    }
  ],
  "reasoning": "brief overall reasoning"
}


==> appendix_materials/raw/pose_iter0_proposer_response.json <==
{
  "selected_supporting_views": [
    1,
    2,
    3
  ],
  "selected_supporting_view_reason": "Views 1-3 clearly show the side frame's U-shape and which face is the inner attachment side relative to the seat panel end; they also show the frame is already upright (no obvious 90° tip needed) and help disambiguate which end of the seat panel it should meet.",
  "spatial_reasoning_3d": {
    "moving_part": "part 2 (side frame)",
    "fixed_contact_part": "part 1 (seat panel)",
    "contact_region": "seat panel end face (short end) with side frame inner face",
    "fixed_contact_face": "seat panel end face (approximately -Z end in current layout)",
    "moving_contact_face": "inner opening face of the U-frame (the face between the two uprights)",
    "insertion_direction": "+Z",
    "mirror_relation": "not applicable",
    "orientation_constraint": "frame upright/perpendicular to panel surface; inner attachment faces must face the seat panel end"
  },
  "metric_reasoning_three_view": {
    "current_center_estimate": [
      0.0,
      0.05,
      0.0
    ],
    "target_contact_plane_or_edge": {
      "axis": "z",
      "coordinate": 1.85,
      "side": "seat panel near end in Right view"
    },
    "moving_half_extent_along_contact_axis": 0.35,
    "target_center_estimate": [
      0.0,
      0.05,
      1.5
    ],
    "translation_delta": [
      0.0,
      0.0,
      1.5
    ],
    "scale_source": "front/right/top orthographic grid only"
  },
  "rotation_reasoning": {
    "dominant_axis_alignment": "keep frame uprights aligned with world +Y (already upright)",
    "connector_facing_after": "frame opening/inner face should face toward +Z (toward the seat panel end as approached)",
    "rotation_needed": "none"
  },
  "candidates": [
    {
      "label": "A",
      "Translation": [
        0.0,
        0.0,
        1.5
      ],
      "Rotation matrix": [
        [
          1,
          0,
          0
        ],
        [
          0,
          1,
          0
        ],
        [
          0,
          0,
          1
        ]
      ],
      "Dominant rotation axis": "y",
      "Angle": 0.0,
      "semantic_reason": "Slide the upright side frame forward in +Z to meet the near end face of the seat panel, keeping it perpendicular/upright.",
      "expected_visual_change": "Right view: part 2 shifts from z≈0 to overlap the seat panel end around z≈1.5–2.0; Top view: part 2 moves upward toward the seat panel along +Z, aligning with the seat's end; Front view: little/no change in X/Y alignment besides closing the gap.",
      "risk": "If the intended attachment is the opposite end of the seat panel, this +Z translation will place it on the wrong end (would need -Z instead)."
    }
  ],
  "reasoning": "Orthographic Right/Top show the seat panel located at higher +Z while the side frame is near z≈0; the frame appears already upright, so the main action is translating it along +Z to the seat panel's end face to attach."
}

==> appendix_materials/raw/pose_iter0_selected_result.json <==
{
  "iteration": 0,
  "selected_option": "A",
  "selected_name": "real_pose_A_Tscene=[0.0, 0.0, 1.5]_rot=matrix",
  "selected_pose_matrix4": [
    [
      1.0,
      0.0,
      0.0,
      0.0
    ],
    [
      0.0,
      1.0,
      0.0,
      0.0
    ],
    [
      0.0,
      0.0,
      1.0,
      1.5
    ],
    [
      0.0,
      0.0,
      0.0,
      1.0
    ]
  ],
  "translation_error_for_analysis": 1.1408776375107204,
  "rotation_error_deg_for_analysis": 160.70881274030876,
  "accepted": false,
  "judge": {
    "Accept": "No",
    "Error type": "wrong_side",
    "Residual direction": "shift to the seat panel end and rotate upright so the open/inner faces meet the panel end",
    "Contact": "Incorrect",
    "Orientation": "Incorrect",
    "Reasoning": "In the top and 3D orbit views, side frame 2 is not seated on an end face of seat panel 1; it sits off to the side/under area and does not stand flush/perpendicular at the panel end with its inner faces toward the panel. The supposed attachment faces are not aligned to the panel end.",
    "Next candidate hints": [
      "Place frame 2 centered on one short end of seat panel 1, with its two legs straddling the panel width",
      "Rotate frame 2 so it stands vertical (perpendicular to the panel surface) and its inner holes/faces point into the panel end"
    ],
    "Confidence": 0.78
  },
  "operation_gt_rescued_after_failure": true
}


==> appendix_materials/raw/pose_iter1_selected_result.json <==
{
  "iteration": 1,
  "selected_option": "A",
  "selected_name": "real_pose_A_Tscene=[0.0, 0.0, -0.45]_rot=matrix",
  "selected_pose_matrix4": [
    [
      0.0,
      0.0,
      1.0,
      0.0
    ],
    [
      0.0,
      1.0,
      0.0,
      0.0
    ],
    [
      -1.0,
      0.0,
      0.0,
      1.05
    ],
    [
      0.0,
      0.0,
      0.0,
      1.0
    ]
  ],
  "translation_error_for_analysis": 1.5147683565161116,
  "rotation_error_deg_for_analysis": 136.90380942727035,
  "accepted": false,
  "judge": {
    "Accept": "No",
    "Error type": "wrong_side",
    "Residual direction": "shift toward the seat panel end and rotate upright/perpendicular",
    "Contact": "Incorrect",
    "Orientation": "Incorrect",
    "Reasoning": "Across the top and 3D orbit views, side frame 2 is separated from seat panel 1 and not attached to the panel end. It is also not standing upright/perpendicular to the panel surface; it appears offset and oriented diagonally away from the seat.",
    "Next candidate hints": [
      "Place frame 2 flush against one short end of seat panel 1 (end-face contact, no gap)",
      "Rotate frame 2 so it stands vertical (perpendicular to panel) with its inner faces/holes facing into the panel end"
    ],
    "Confidence": 0.84
  },
  "operation_gt_rescued_after_failure": true
}


==> appendix_materials/raw/pose_iter2_selected_result.json <==
{
  "iteration": 2,
  "selected_option": "A",
  "selected_name": "real_pose_A_Tscene=[0.0, 0.0, 0.4]_rot=matrix",
  "selected_pose_matrix4": [
    [
      0.0,
      0.0,
      1.0,
      0.0
    ],
    [
      1.0,
      0.0,
      0.0,
      0.0
    ],
    [
      0.0,
      1.0,
      0.0,
      1.45
    ],
    [
      0.0,
      0.0,
      0.0,
      1.0
    ]
  ],
  "translation_error_for_analysis": 1.1797992976245701,
  "rotation_error_deg_for_analysis": 81.22081640004694,
  "accepted": false,
  "judge": {
    "Accept": "No",
    "Error type": "wrong_side",
    "Residual direction": "shift to the seat panel end (left end in top view) and align flush; rotate so the frame is square to the end face",
    "Contact": "Incorrect",
    "Orientation": "Incorrect",
    "Reasoning": "In the selected after-state, side frame 2 is positioned along the long side of seat panel 1 (seen clearly in the top view) rather than attached to an end face. The frame is not seated flush against the panel end, and its attachment face is not aligned to the panel end surface.",
    "Next candidate hints": [
      "Choose a state where part 2 is centered on one short end of part 1, standing upright (perpendicular to the panel surface)",
      "Ensure the inner faces/holes of frame 2 face toward and touch the end face of the seat panel, with no gap or overlap"
    ],
    "Confidence": 0.84
  },
  "operation_gt_rescued_after_failure": true
}


==> appendix_materials/raw/pose_selector_prompt.txt <==
# Role
You are VLM-B, the visual selector.

# Task
Choose the best rendered after-state candidate for this furniture operation.

# Operation
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Candidate Options
- A: real_pose_A_Tscene=[0.0, 0.0, 1.5]_rot=matrix -- VLM-Pose direct update: Tscene Translation=[0.0, 0.0, 1.5] (arrow_len=1.000000), Rotation matrix=[[1.0, 0.0, 0.0], [0.0, 1.0, 0.0], [0.0, 0.0, 1.0]], Dominant rotation axis=y, Angle=+0.000. Update rule=independent. Reason: Slide the upright side frame forward in +Z to meet the near end face of the seat panel, keeping it perpendicular/upright.. Expected: Right view: part 2 shifts from z≈0 to overlap the seat panel end around z≈1.5–2.0; Top view: part 2 moves upward toward the seat panel along +Z, aligning with the seat's end; Front view: little/no change in X/Y alignment besides closing the gap.. Risk: If the intended attachment is the opposite end of the seat panel, this +Z translation will place it on the wrong end (would need -Z instead)..

# Rules
- Valid labels: A.
- Select exactly one option.
- Prefer correct side/end/face, orientation/mirror, fully seated contact, no floating, and no collision.
- Do not output a new pose. Only choose among rendered options.

# Output JSON
{
  "Selected option": "one of A",
  "Is acceptable": "Yes or No",
  "Reasoning": "brief visual reason",
  "Confidence": 0.0
}


==> appendix_materials/raw/select_material.txt <==
You are an expert in identifying IKEA furniture parts and explaining their functions using assembly manuals.

Your inputs include:
{A}: an RGB scene image containing labeled furniture parts. Each visible part is marked with a white number on a black background.
{B}: a JSON file describing the labeled furniture parts in image {A}.
{C}: IKEA assembly manual pages for the target furniture.

Your task is to add a short explanation to each relevant furniture part from {B}, using {C} as context.

Important:
- {A} and {B} are the authoritative sources for determining which labeled furniture parts exist.
- {C} is only used to understand the furniture type and the broad function of each part.
- Do not add any part, hardware, tool, or connector that appears only in {C}.
- Ignore all hardware and tools shown in the manual, including screws, bolts, small dowels, pegs, washers, cam locks, nuts, nails, and tools.
- This does not apply to large structural rods, rails, or slats that are labeled in {A}/{B}.
- Only focus on labeled furniture parts that exist in {A} and are described in {B}.

Output a valid JSON array only. Each object should follow the corresponding object in {B}, but with an additional "explanation" field.

Each object should contain:
- "name": the short part name from {B}. Keep it unchanged unless it is clearly inconsistent with {A} and {C}.
- "number": the label number array from {B}. Keep it unchanged.
- "explanation": one short sentence explaining the part's broad function or role in the final furniture, based on the manual.

Rules:
1. Normally include every object from {B}. Exclude an object only if it clearly does not belong to the target furniture.
2. Each label number from {B} must appear exactly once in the output.
3. Do not select hardware or tools from the manual unless they are explicitly labeled as furniture parts in {A}/{B}.
4. Do not invent new labels or new parts based on the manual.
5. Do not regroup, split, or merge objects from {B} unless {B} is clearly inconsistent with image {A}.
6. Do not rename parts unless the original name is clearly wrong or inconsistent with the images/manual.
7. The explanation should be short and functional.
8. Do not include step numbers, page numbers, IKEA hardware IDs, screw IDs, or exact part IDs in the explanation.
9. Do not describe specific assembly actions such as tightening, hammering, aligning, inserting, or flipping, unless the part itself is an assembly aid.
10. Do not focus on holes, slots, notches, grooves, joinery, or connector details unless they are essential for understanding the part's function.
11. If a part is an assembly aid rather than a final furniture component, briefly explain that it is an assembly aid or spacer.
12. The output must be valid JSON only.
13. Do not include markdown code fences, comments, explanations, or extra text.

==> appendix_materials/raw/stage1_output.json <==
[
  {
    "name": "long side rail",
    "number": [0],
    "explanation": "Forms the long side of the bed frame and supports the slatted bed base."
  },
  {
    "name": "slatted bed base",
    "number": [1],
    "explanation": "Provides the flexible sleeping surface that supports the mattress."
  },
  {
    "name": "headboard/end frame",
    "number": [2],
    "explanation": "Closes one end of the bed and provides the headboard structure."
  },
  {
    "name": "footboard/end frame",
    "number": [3],
    "explanation": "Closes the opposite end of the bed and helps stabilize the frame."
  }
]

==> appendix_materials/raw/stage2_output.txt <==
<anchors>  
Step 1 anchor parts: [0, 1, 2] — The first mask highlights the long side rail, slatted bed base, and headboard/end frame as the base structure.  
Step 2 anchor parts: [3] — The last mask highlights the footboard/end frame as the final piece added.  
</anchors>

<part_visibility>  
Step 1 introduces: [0, 1, 2] — isolated sub-assembly  
  Subassembly formed: Main bed assembly consisting of the headboard/end frame, the long side rail, and the slatted bed base.

Step 2 introduces: [3] — added to main body  
  Carried over: Bed assembly formed in Step 1, consisting of parts [0, 1, 2].  
  Assembly type: SEQUENTIAL_ADDITION  
  Subassembly formed: Complete bed frame with both end frames, the side rail, and the slatted bed base.

Verification: all 4 parts assigned exactly once. Part IDs used: [0, 1, 2, 3]. No duplicates ✓  
</part_visibility>

## Assembly Plan

### Step 1:
- **Parts Needed:**  
  - Long side rail (0)  
  - Slatted bed base (1)  
  - Headboard/end frame (2)

- **Instructions:**
  1. Place the headboard/end frame (2) upright or supported on its side, with its side-rail connection points facing toward the open length of the bed.
  2. Position the long side rail (0) perpendicular to the headboard/end frame, aligning the rail’s end fittings with the corresponding sockets or mounting points on the headboard.
  3. Insert or engage the end of the long side rail into the headboard connection. Ensure the rail is level and fully seated.
  4. Lay the slatted bed base (1) inside the partially formed bed frame. The slats should run across the bed width, with their ends resting on the support ledges of the headboard and long side rail.
  5. Align the slatted base so it is centered lengthwise and does not extend beyond the frame. Confirm that all slats are supported and that the base sits flat.
  6. Tighten or secure the available connections sufficiently to hold this subassembly together, but do not force any misaligned fittings.

### Step 2:
- **Parts Needed:**  
  - Footboard/end frame (3)

- **Instructions:**
  1. Position the footboard/end frame (3) at the open end of the bed, opposite the headboard/end frame (2).
  2. Align both ends of the long side rail (0) and the slatted bed base (1) with the corresponding connection points and support ledges on the footboard.
  3. Attach the long side rail to the footboard, ensuring the rail is straight and level along the bed length.
  4. Seat the ends of the slatted bed base into the footboard supports. Check that the slatted base remains centered and flat between the two end frames.
  5. Fully tighten all end-frame and side-rail fasteners. Tighten gradually on both sides so the frame remains square.
  6. Inspect the completed bed frame: both end frames should be parallel, the long side rail should be securely connected, and the slatted bed base should be supported continuously along its edges.

Verification: Parts used = [0, 1, 2, 3]. Total = 4. All parts accounted for. ✓

==> appendix_materials/raw/tree_ikea_manual.txt <==
You are a robot assistant responsible for assembling IKEA furnitures.

Your new task is to convert a step by step furniture assembly instruction plan from text format into a tree format.

The tree represents the stage of the furniture assembly, with lower level nodes representing initial and beginning stages, and the upper level representing the concluding and finished stages of the furniture assembly.

Each end node (leaf) of the tree represents the atomic furniture part, you can think of it as a furniture part that cannot be decomposed further. As you move up the tree, each parent node will represent two or more child nodes combined. Finally, the root node will be the completed furniture.

You should clearly describe how every node is connected.

Your output will be a tree that should be STRICTLY written in a nested list of integers with NO other comments or natural language texts.

EXAMPLE INPUT 1:
Here’s a step-by-step assembly plan for the furniture using the provided parts:

### Step 1: Assemble Backrest and Seat
- **Parts Needed:** Backrest Frame (1), Seat Cushion (5)
- **Instructions:**
  - Place the Backrest Frame (1) and Seat Cushion (5) adjacent as shown in their respective colors (red and green).
  - Ensure the backrest is upright and securely attached to the seat.

### Step 2: Attach Side Leg Frame
- **Parts Needed:** Side Leg Frame (2) and subassembly from Step 1
- **Instructions:**
  - Position the Side Leg Frame (2) on one side of the assembled backrest and seat structure.

### Step 3: Attach Side Leg Frame Again
- **Parts Needed:** Side Leg Frame (7) and subassembly from Step 2
- **Instructions:**
  - Position the Side Leg Frame (7) on the other side of the assembled backrest and seat structure.

### Step 4: Connect Support Beams
- **Parts Needed:** Support Beams (3, 4) and subassembly from Step 3
- **Instructions:**
  - Attach Support Beams (3, 4) to the inside of the Side Leg Frame, as depicted.

  
Check the entire assembly for any loose parts and re-tighten as necessary. The chair should now be fully assembled and ready for use.

EXAMPLE OUTPUT 1:
```python
[
    [
        [
            [
                1,
                5
            ],
            2
        ],
        7
    ],
    3,
    4
]
```

EXAMPLE INPUT 2:
Here is a detailed step-by-step plan for assembling the chair using the provided materials and the new pages of the manual:

### Step 1: Connect Support Beams and Leg Frame
**Parts Involved:** Support Beams (0 and 3), Leg Frame (4)
- **Instructions:** Position the leg frame (4) horizontally on the floor. Align the support beams (0 and 3) vertically to connect with the leg frame. Ensure that each beam is fitted securely into the designated slots on the frame.

### Step 2: Attach Backrest Slats
**Parts Involved:** Backrest Slats (2) and subassembly from Step 1
- **Instructions:** Insert the backrest slats (2) into the slots on the leg frame. Ensure that the slats are facing outward and securely fitted to provide back support.

### Step 3: Connect Seat Cushion
**Parts Involved:** Seat Cushion (1) and subassembly from Step 2
- **Instructions:** Place the seat cushion (1) on top of the assembled frame. Align the cushion with the edges of the frame for balance and comfort.

EXAMPLE OUTPUT 2:
```python
[
    [
        [
            0,
            3,
            4
        ],
        2
    ],
    1
]
```

EXAMPLE INPUT 3:
Here is a detailed step-by-step plan for assembling the chair using the provided materials and the new pages of the manual:

### Step 1: Connect Support Beams and Leg Frame
**Parts Involved:** Support Beams (7, 11, 6), Leg Frame (5)
- **Instructions:** Position the leg frame (5) horizontally on the floor. Align the support beams (7, 11, 6) vertically to connect with the leg frame. Ensure that each beam is fitted securely into the designated slots on the frame.

### Step 2: Attach Backrest Slats
**Parts Involved:** Backrest Slats (1, 10) and subassembly from Step 1
- **Instructions:** Insert the backrest slats (1, 10) into the slots on the leg frame. Ensure that the slats are facing outward and securely fitted to provide back support.

### Step 3: Connect Seat Cushion
**Parts Involved:** Seat Cushion (3) and subassembly from Step 2
- **Instructions:** Place the seat cushion (3) on top of the assembled frame. Align the cushion with the edges of the frame for balance and comfort.

### Step 4: Connect Support Beams and Leg Frames
**Parts Involved:** Support Beams (8, 4), Leg Frames (2, 9)
- **Instructions:** Position the leg frame (2, 9) horizontally on the floor. Align the support beams (8, 4) vertically to connect with the leg frame.

### Step 5: Connect Support Beams and Leg Frames
**Parts Involved:** Subassembly from Step 4 and subassembly from Step 3
- **Instructions:** Connect the two subassemblies together

### Step 6: Connect Support Beams and Leg Frames
**Parts Involved:** Leg frame (0) and subassembly from Step 5
- **Instructions:** Connect the final leg frame with the previous subassembly

EXAMPLE OUTPUT 3:
```python
[
    [
        [
            8,
            4,
            2,
            9
        ],
        [
            [
                [
                    7,
                    11,
                    6,
                    5
                ], 
                1,
                10 
            ],  
            3
        ]
    ]
    0
]
```

YOUR REAL INPUT:


==> latex/prompts/execution_order_print.txt <==
y_name  = MLLM(P_name; scene, scene_views, manual_preview)
y_sem   = MLLM(P_sem; scene, scene_views, full_manual, y_name)
y_plan  = MLLM(P_anchor; scene, ordered_step_masks, y_sem)
if structured_parse(y_plan) succeeds:
    G = Parse(y_plan)
else:
    G = MLLM(P_tree; y_plan)


==> latex/prompts/manual_stage2_excerpt_print.txt <==
<anchors>
Step 1 anchor parts: [0, 1, 2]
Step 2 anchor parts: [3]
</anchors>

<part_visibility>
Step 1 introduces: [0, 1, 2] -- isolated sub-assembly
  Subassembly formed: main bed assembly of parts [0, 1, 2]
Step 2 introduces: [3] -- added to main body
  Carried over: parts [0, 1, 2]
  Assembly type: SEQUENTIAL_ADDITION
  Subassembly formed: complete bed frame
Verification: all 4 parts assigned exactly once.
</part_visibility>


==> latex/prompts/part_descriptions_print.txt <==
You are an expert in identifying IKEA furniture parts and explaining their functions using assembly manuals.

Your inputs include:
{A}: an RGB scene image containing labeled furniture parts. Each visible part is marked with a white number on a black background.
{B}: a JSON file describing the labeled furniture parts in image {A}.
{C}: IKEA assembly manual pages for the target furniture.

Your task is to add a short explanation to each relevant furniture part from {B}, using {C} as context.

Important:
- {A} and {B} are the authoritative sources for determining which labeled furniture parts exist.
- {C} is only used to understand the furniture type and the broad function of each part.
- Do not add any part, hardware, tool, or connector that appears only in {C}.
- Ignore all hardware and tools shown in the manual, including screws, bolts, small dowels, pegs, washers, cam locks, nuts, nails, and tools.
- This does not apply to large structural rods, rails, or slats that are labeled in {A}/{B}.
- Only focus on labeled furniture parts that exist in {A} and are described in {B}.

Output a valid JSON array only. Each object should follow the corresponding object in {B}, but with an additional "explanation" field.

Each object should contain:
- "name": the short part name from {B}. Keep it unchanged unless it is clearly inconsistent with {A} and {C}.
- "number": the label number array from {B}. Keep it unchanged.
- "explanation": one short sentence explaining the part's broad function or role in the final furniture, based on the manual.

Rules:
1. Normally include every object from {B}. Exclude an object only if it clearly does not belong to the target furniture.
2. Each label number from {B} must appear exactly once in the output.
3. Do not select hardware or tools from the manual unless they are explicitly labeled as furniture parts in {A}/{B}.
4. Do not invent new labels or new parts based on the manual.
5. Do not regroup, split, or merge objects from {B} unless {B} is clearly inconsistent with image {A}.
6. Do not rename parts unless the original name is clearly wrong or inconsistent with the images/manual.
7. The explanation should be short and functional.
8. Do not include step numbers, page numbers, IKEA hardware IDs, screw IDs, or exact part IDs in the explanation.
9. Do not describe specific assembly actions such as tightening, hammering, aligning, inserting, or flipping, unless the part itself is an assembly aid.
10. Do not focus on holes, slots, notches, grooves, joinery, or connector details unless they are essential for understanding the part's function.
11. If a part is an assembly aid rather than a final furniture component, briefly explain that it is an assembly aid or spacer.
12. The output must be valid JSON only.
13. Do not include markdown code fences, comments, explanations, or extra text.

==> latex/prompts/part_names_print.txt <==
Input is one image which is a top view of all the parts of one furniture, each has a number, and another image which is the first page of the setup manual

You should list all the parts in the image, determine their number and name(short description of the part), and show your result in JSON format.

Following is an example. Note that your output should only contain the json code without any explanation.

########## example start ##########
```json
[
    {
      "name": "seat frame",
      "number": [0]
    },
    {
      "name": "side leg",
      "number": [1]
    },
    {
      "name": "side leg",
      "number": [2]
    },
    {
        "name": "support bar",
        "number": [3]
    }
]
```
########## example end ##########

==> latex/prompts/pose_feedback_excerpt_print.txt <==
# Previous Iteration Feedback
The previous rendered after-state was judged as:
{
  "Accept": "No",
  "Error type": "wrong_side",
  "Residual direction": "shift to the seat panel end and rotate upright so the open/inner faces meet the panel end",
  "Contact": "Incorrect",
  "Orientation": "Incorrect",
  "Reasoning": "In the top and 3D orbit views, side frame 2 is not seated on an end face of seat panel 1; it sits off to the side/under area and does not stand flush/perpendicular at the panel end with its inner faces toward the panel. The supposed attachment faces are not aligned to the panel end.",
  "Next candidate hints": [
    "Place frame 2 centered on one short end of seat panel 1, with its two legs straddling the panel width",
    "Rotate frame 2 so it stands vertical (perpendicular to the panel surface) and its inner holes/faces point into the panel end"
  ],
  "Confidence": 0.78
}

Use this feedback to revise from the CURRENT images. If translation/contact is wrong, change Translation.
If orientation/mirror is wrong, change Dominant rotation axis and Angle. Do not repeat the same failed update.

# Current Repair Mode: COUPLED COARSE REPAIR
Both position/contact and orientation are wrong. Include separate candidates that prioritize:
1) correcting orientation while keeping translation small;
2) correcting translation/contact while keeping rotation small;
3) one coupled correction if both are visibly linked.


# Error-Type Constrained Correction
This is the only correction step after seeing the rendered after-state. Do not freely regenerate a new pose.
First classify the previous after-state using the judge feedback, then apply exactly one conservative correction:
- wrong_side / wrong_mirror: keep translation magnitude as small as possible except for moving to the opposite/contact-correct side. Correct contact face, mirror relation, or connector-facing orientation; do not change unrelated axes.
- floating: keep rotation unchanged. Move only along the insertion/contact-normal direction until the moving contact face touches the fixed contact face.
- collision: keep rotation unchanged. Back off only along the opposite insertion/contact-normal direction until visible penetration is removed.
- not_fully_seated: keep rotation unchanged. Apply a small seating translation along the insertion direction. Do not cross through the fixed part.
- accepted/ok/unclear: output near-zero Translation and identity Rotation matrix, representing a rotation about a single world-coordinate axis (X, Y, or Z), unless a single obvious small correction is visible.
Always recompute Translation from front/right/top grid coordinates. Use the 3D supporting views only to choose side, mirror, and contact normal.


==> latex/prompts/pose_feedback_print.txt <==
# Role
You are VLM-A, a closed-loop 6D pose proposer for one furniture assembly operation.

# Image Inputs
Images 1-3: 3 separate perspective supporting orbit views with color-coded command arrows drawn from moving part 2.
Image 4: current front orthographic view; screen horizontal = +X, screen vertical = +Y.
Image 5: current right orthographic view; screen horizontal = +Z, screen vertical = +Y.
Image 6: current top orthographic view; screen horizontal = +X, screen vertical = +Z.
Image 7: raw manual crop for this operation.

Before writing pose candidates, choose the three most useful perspective supporting-view indices from the provided command-arrow views.
Use those selected supporting views mainly for direction, rotation, mirror, connector-facing, occlusion, and 3D shape.
Use only the orthographic Front/Right/Top grid tick coordinates for metric translation scale. Perspective 3D views are not metric rulers: object size and apparent distance change with camera viewpoint, so do not estimate Tx/Ty/Tz from 3D pixel lengths.

# Operation Instruction
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Manual Step Context
- Parts Needed: support bar (0), seat panel (1), side frame (2).
- Attach side frame 2 to one end of seat panel 1.
- Install support bar 0 horizontally between the side frame and seat panel.

# Part Table
- part 0: support bar
- part 1: seat panel
- part 2: side frame
- part 3: side frame



# Previous Iteration Feedback
The previous rendered after-state was judged as:
{
  "Accept": "No",
  "Error type": "wrong_side",
  "Residual direction": "shift to the seat panel end and rotate upright so the open/inner faces meet the panel end",
  "Contact": "Incorrect",
  "Orientation": "Incorrect",
  "Reasoning": "In the top and 3D orbit views, side frame 2 is not seated on an end face of seat panel 1; it sits off to the side/under area and does not stand flush/perpendicular at the panel end with its inner faces toward the panel. The supposed attachment faces are not aligned to the panel end.",
  "Next candidate hints": [
    "Place frame 2 centered on one short end of seat panel 1, with its two legs straddling the panel width",
    "Rotate frame 2 so it stands vertical (perpendicular to the panel surface) and its inner holes/faces point into the panel end"
  ],
  "Confidence": 0.78
}

Use this feedback to revise from the CURRENT images. If translation/contact is wrong, change Translation.
If orientation/mirror is wrong, change Dominant rotation axis and Angle. Do not repeat the same failed update.

# Current Repair Mode: COUPLED COARSE REPAIR
Both position/contact and orientation are wrong. Include separate candidates that prioritize:
1) correcting orientation while keeping translation small;
2) correcting translation/contact while keeping rotation small;
3) one coupled correction if both are visibly linked.


# Error-Type Constrained Correction
This is the only correction step after seeing the rendered after-state. Do not freely regenerate a new pose.
First classify the previous after-state using the judge feedback, then apply exactly one conservative correction:
- wrong_side / wrong_mirror: keep translation magnitude as small as possible except for moving to the opposite/contact-correct side. Correct contact face, mirror relation, or connector-facing orientation; do not change unrelated axes.
- floating: keep rotation unchanged. Move only along the insertion/contact-normal direction until the moving contact face touches the fixed contact face.
- collision: keep rotation unchanged. Back off only along the opposite insertion/contact-normal direction until visible penetration is removed.
- not_fully_seated: keep rotation unchanged. Apply a small seating translation along the insertion direction. Do not cross through the fixed part.
- accepted/ok/unclear: output near-zero Translation and identity Rotation matrix unless a single obvious small correction is visible.
Always recompute Translation from front/right/top grid coordinates. Use the 3D supporting views only to choose side, mirror, and contact normal.

The judge's normalized error_type is: wrong_side.




# Coordinate Convention
- Follow the Text-Guided 6D Pose / VLM-Pose convention.
- Use the orthographic views for metric translation scale and positions.
- Use the perspective supporting/orbit views for orientation, mirror, connector facing, and 3D shape.
- Color convention: red arrow = +X, green arrow = +Y, blue arrow = +Z.
- The arrows are world-aligned and start from the moving part AABB surface; they do not rotate with the part.
- The image may omit X/Y/Z text labels; use arrow colors for axis identity.
- Black boxed numbers on parts are part IDs, matching the manual and Part Table; they are not physical features.
- Do not read metric translation from perspective pixel lengths; use the orthographic grid for Tx/Ty/Tz.
- Use front/right/top jointly to estimate Tx/Ty/Tz and rotation from metric projections.
- Translation is an incremental OBJ/world scene-unit vector [Tx, Ty, Tz] applied to the CURRENT pose.
- Read Tx/Ty/Tz directly from the orthographic grid/tick coordinates. Do not divide by the colored-arrow length.
- Example: if the moving part center should move 0.30 grid units right in Front/Top, output Tx about +0.30.
- Direction/orientation can be inferred jointly from the orthographic three-view images and the selected perspective command-arrow views.
- Translation scale and position must be inferred from orthographic tick/grid coordinates only; the 3D perspective images are visual context, not a distance scale.
- Dominant rotation axis is one of "x", "y", "z"; Angle is an incremental world-axis orientation change in degrees.

- Direct pose update semantics: Rotation changes orientation; Translation changes position. A rotation-only repair should use Translation [0,0,0] and should not intentionally move the part.
- Fixed parts ['1'] must not move.
- Use right-hand rule: +Rx rotates +Y toward +Z; +Ry rotates +Z toward +X; +Rz rotates +X toward +Y.
- Do not make all candidates share the same Translation. Candidate diversity must include different plausible side/end/face placements when the manual says "one end", "side", "edge", "slot", "under", or "mounting region".
- Avoid fixed-center collapse: if the goal is an end/side attachment, placing the moving part at the fixed part center is a likely wrong-side candidate, not the main candidate.
- Assembly is face/edge/slot contact, not center-to-center matching. For side/end/underside tasks, estimate the fixed part boundary in the orthographic views and place the moving part so its relevant face/end/tabs meet that boundary. Do not translate the moving center to the fixed center unless the instruction explicitly says to center it.
- In the top/right/front views, check contact by visible gaps: a correct Translation should close the gap between mating faces while preserving the moving part's own size; it should not bury the moving part inside the fixed object or leave it floating past the end.


# Structured Single-shot Reasoning
Before choosing numeric pose values, solve the operation in two separated parts.

Part 1: 3D spatial understanding.
- Use the selected 3D supporting views, manual crop, part IDs, and atomic instruction to decide contact semantics:
  moving part, fixed contact part, contact region, fixed contact face, moving contact face,
  insertion direction, mirror/corner relation, and orientation constraint.
- The 3D views are for spatial relation, connector-facing, occlusion, and mirror/orientation disambiguation.
- Do not use perspective apparent size as the metric translation ruler.

Part 2: three-view metric localization.
- Use front/right/top orthographic grid coordinates to estimate current moving-part center, target contact plane/edge/slot,
  moving half extent along the contact axis, target center, and Translation = target center - current center.
- If a contact face is hidden in one orthographic view, infer the hidden coordinate from the other two views plus the 3D/manual evidence.
- Keep the final Translation in OBJ/world scene units.


# Task
Output exactly 1 diverse executable pose-update candidates for moving part 2.
The program will directly apply your numeric Translation and Rotation matrix if provided; otherwise it applies the single-axis rotation.
Then it renders after-state images.
Do not choose from hidden primitives and do not rely on geometric snapping.
Include the most likely update plus alternatives for mirror/orientation ambiguity. Do not output extra candidates beyond the requested count.

# Output JSON
{
  "selected_supporting_views": [1, 2, 3],
  "selected_supporting_view_reason": "why the selected view exposes contact/orientation for this operation",
  "spatial_reasoning_3d": {
    "moving_part": "part id and name",
    "fixed_contact_part": "part id and name",
    "contact_region": "underside corner / side edge / slot / end face",
    "fixed_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "moving_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "insertion_direction": "+X/-X/+Y/-Y/+Z/-Z",
    "mirror_relation": "same / mirrored / opposite corner / not applicable",
    "orientation_constraint": "parallel/perpendicular/upright/connector-facing constraint"
  },
  "metric_reasoning_three_view": {
    "current_center_estimate": [0.0, 0.0, 0.0],
    "target_contact_plane_or_edge": {"axis": "x/y/z", "coordinate": 0.0, "side": "+/- or descriptive"},
    "moving_half_extent_along_contact_axis": 0.0,
    "target_center_estimate": [0.0, 0.0, 0.0],
    "translation_delta": [0.0, 0.0, 0.0],
    "scale_source": "front/right/top orthographic grid only"
  },
  "rotation_reasoning": {
    "dominant_axis_alignment": "which moving axis should align with which world/fixed axis",
    "connector_facing_after": "direction the connector/contact face should face after rotation",
    "rotation_needed": "none / 90 deg about X/Y/Z / 180 deg mirror-orientation fix"
  },

  "candidates": [
    {
      "label": "A",
      "Translation": [0.0, 0.0, 0.0],
      "Rotation matrix": [[1,0,0],[0,1,0],[0,0,1]],
      "Dominant rotation axis": "x",
      "Angle": 0.0,
      "semantic_reason": "attach to the open end / align face / fully seated",
      "expected_visual_change": "what should change in front/right/top views",
      "risk": "possible failure mode"
    }
  ],
  "reasoning": "brief overall reasoning"
}


==> latex/prompts/pose_initial_print.txt <==
# Role
You are VLM-A, a closed-loop 6D pose proposer for one furniture assembly operation.

# Image Inputs
Images 1-3: 3 separate perspective supporting orbit views with color-coded command arrows drawn from moving part 2.
Image 4: current front orthographic view; screen horizontal = +X, screen vertical = +Y.
Image 5: current right orthographic view; screen horizontal = +Z, screen vertical = +Y.
Image 6: current top orthographic view; screen horizontal = +X, screen vertical = +Z.
Image 7: raw manual crop for this operation.

Before writing pose candidates, choose the three most useful perspective supporting-view indices from the provided command-arrow views.
Use those selected supporting views mainly for direction, rotation, mirror, connector-facing, occlusion, and 3D shape.
Use only the orthographic Front/Right/Top grid tick coordinates for metric translation scale. Perspective 3D views are not metric rulers: object size and apparent distance change with camera viewpoint, so do not estimate Tx/Ty/Tz from 3D pixel lengths.

# Operation Instruction
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Manual Step Context
- Parts Needed: support bar (0), seat panel (1), side frame (2).
- Attach side frame 2 to one end of seat panel 1.
- Install support bar 0 horizontally between the side frame and seat panel.

# Part Table
- part 0: support bar
- part 1: seat panel
- part 2: side frame
- part 3: side frame




# Coordinate Convention
- Follow the Text-Guided 6D Pose / VLM-Pose convention.
- Use the orthographic views for metric translation scale and positions.
- Use the perspective supporting/orbit views for orientation, mirror, connector facing, and 3D shape.
- Color convention: red arrow = +X, green arrow = +Y, blue arrow = +Z.
- The arrows are world-aligned and start from the moving part AABB surface; they do not rotate with the part.
- The image may omit X/Y/Z text labels; use arrow colors for axis identity.
- Black boxed numbers on parts are part IDs, matching the manual and Part Table; they are not physical features.
- Do not read metric translation from perspective pixel lengths; use the orthographic grid for Tx/Ty/Tz.
- Use front/right/top jointly to estimate Tx/Ty/Tz and rotation from metric projections.
- Translation is an incremental OBJ/world scene-unit vector [Tx, Ty, Tz] applied to the CURRENT pose.
- Read Tx/Ty/Tz directly from the orthographic grid/tick coordinates. Do not divide by the colored-arrow length.
- Example: if the moving part center should move 0.30 grid units right in Front/Top, output Tx about +0.30.
- Direction/orientation can be inferred jointly from the orthographic three-view images and the selected perspective command-arrow views.
- Translation scale and position must be inferred from orthographic tick/grid coordinates only; the 3D perspective images are visual context, not a distance scale.
- Dominant rotation axis is one of "x", "y", "z"; Angle is an incremental world-axis orientation change in degrees.

- Direct pose update semantics: Rotation changes orientation; Translation changes position. A rotation-only repair should use Translation [0,0,0] and should not intentionally move the part.
- Fixed parts ['1'] must not move.
- Use right-hand rule: +Rx rotates +Y toward +Z; +Ry rotates +Z toward +X; +Rz rotates +X toward +Y.
- Do not make all candidates share the same Translation. Candidate diversity must include different plausible side/end/face placements when the manual says "one end", "side", "edge", "slot", "under", or "mounting region".
- Avoid fixed-center collapse: if the goal is an end/side attachment, placing the moving part at the fixed part center is a likely wrong-side candidate, not the main candidate.
- Assembly is face/edge/slot contact, not center-to-center matching. For side/end/underside tasks, estimate the fixed part boundary in the orthographic views and place the moving part so its relevant face/end/tabs meet that boundary. Do not translate the moving center to the fixed center unless the instruction explicitly says to center it.
- In the top/right/front views, check contact by visible gaps: a correct Translation should close the gap between mating faces while preserving the moving part's own size; it should not bury the moving part inside the fixed object or leave it floating past the end.


# Structured Single-shot Reasoning
Before choosing numeric pose values, solve the operation in two separated parts.

Part 1: 3D spatial understanding.
- Use the selected 3D supporting views, manual crop, part IDs, and atomic instruction to decide contact semantics:
  moving part, fixed contact part, contact region, fixed contact face, moving contact face,
  insertion direction, mirror/corner relation, and orientation constraint.
- The 3D views are for spatial relation, connector-facing, occlusion, and mirror/orientation disambiguation.
- Do not use perspective apparent size as the metric translation ruler.

Part 2: three-view metric localization.
- Use front/right/top orthographic grid coordinates to estimate current moving-part center, target contact plane/edge/slot,
  moving half extent along the contact axis, target center, and Translation = target center - current center.
- If a contact face is hidden in one orthographic view, infer the hidden coordinate from the other two views plus the 3D/manual evidence.
- Keep the final Translation in OBJ/world scene units.


# Task
Output exactly diverse executable pose-update candidates for moving part 2.
The program will directly apply your numeric Translation and Rotation matrix, representing a rotation about a single world-coordinate axis (X, Y, or Z).
Then it renders after-state images.
Do not choose from hidden primitives and do not rely on geometric snapping.
Include the most likely update plus alternatives for mirror/orientation ambiguity. Do not output extra candidates beyond the requested count.

# Output JSON
{
  "selected_supporting_views": [1, 2, 3],
  "selected_supporting_view_reason": "why the selected view exposes contact/orientation for this operation",
  "spatial_reasoning_3d": {
    "moving_part": "part id and name",
    "fixed_contact_part": "part id and name",
    "contact_region": "underside corner / side edge / slot / end face",
    "fixed_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "moving_contact_face": "+X/-X/+Y/-Y/+Z/-Z or descriptive face",
    "insertion_direction": "+X/-X/+Y/-Y/+Z/-Z",
    "mirror_relation": "same / mirrored / opposite corner / not applicable",
    "orientation_constraint": "parallel/perpendicular/upright/connector-facing constraint"
  },
  "metric_reasoning_three_view": {
    "current_center_estimate": [0.0, 0.0, 0.0],
    "target_contact_plane_or_edge": {"axis": "x/y/z", "coordinate": 0.0, "side": "+/- or descriptive"},
    "moving_half_extent_along_contact_axis": 0.0,
    "target_center_estimate": [0.0, 0.0, 0.0],
    "translation_delta": [0.0, 0.0, 0.0],
    "scale_source": "front/right/top orthographic grid only"
  },
  "rotation_reasoning": {
    "dominant_axis_alignment": "which moving axis should align with which world/fixed axis",
    "connector_facing_after": "direction the connector/contact face should face after rotation",
    "rotation_needed": "none / 90 deg about X/Y/Z / 180 deg mirror-orientation fix"
  },

  "candidates": [
    {
      "label": "A",
      "Translation": [0.0, 0.0, 0.0],
      "Dominant rotation axis": "x",
      "Angle": 0.0,
      "semantic_reason": "attach to the open end / align face / fully seated",
      "expected_visual_change": "what should change in front/right/top views",
      "risk": "possible failure mode"
    }
  ],
  "reasoning": "brief overall reasoning"
}


==> latex/prompts/pose_selector_print.txt <==
# Role
You are VLM-B, the visual selector.

# Task
Choose the best rendered after-state candidate for this furniture operation.

# Operation
Current operation: move part 2 (side frame) only.
Fixed subassembly: part 1 (seat panel).
Goal: attach side frame 2 upright to one end of seat panel 1. The frame should stand perpendicular to the panel surface, with its inner attachment faces/holes facing the panel end.
Ignore part 0 for action selection in this operation; it is only context from the same manual step.

# Candidate Options
- A: real_pose_A_Tscene=[0.0, 0.0, 1.5]_rot=matrix -- VLM-Pose direct update: Tscene Translation=[0.0, 0.0, 1.5] (arrow_len=1.000000), Rotation matrix=[[1.0, 0.0, 0.0], [0.0, 1.0, 0.0], [0.0, 0.0, 1.0]], Dominant rotation axis=y, Angle=+0.000. Update rule=independent. Reason: Slide the upright side frame forward in +Z to meet the near end face of the seat panel, keeping it perpendicular/upright.. Expected: Right view: part 2 shifts from z~0 to overlap the seat panel end around z~1.5-2.0; Top view: part 2 moves upward toward the seat panel along +Z, aligning with the seat's end; Front view: little/no change in X/Y alignment besides closing the gap.. Risk: If the intended attachment is the opposite end of the seat panel, this +Z translation will place it on the wrong end (would need -Z instead)..

# Rules
- Valid labels: A.
- Select exactly one option.
- Prefer correct side/end/face, orientation/mirror, fully seated contact, no floating, and no collision.
- Do not output a new pose. Only choose among rendered options.

# Output JSON
{
  "Selected option": "one of A",
  "Is acceptable": "Yes or No",
  "Reasoning": "brief visual reason",
  "Confidence": 0.0
}


==> latex/prompts/tree_conversion_print.txt <==
You are a robot assistant responsible for assembling IKEA furnitures.

Your new task is to convert a step by step furniture assembly instruction plan from text format into a tree format.

The tree represents the stage of the furniture assembly, with lower level nodes representing initial and beginning stages, and the upper level representing the concluding and finished stages of the furniture assembly.

Each end node (leaf) of the tree represents the atomic furniture part, you can think of it as a furniture part that cannot be decomposed further. As you move up the tree, each parent node will represent two or more child nodes combined. Finally, the root node will be the completed furniture.

You should clearly describe how every node is connected.

Your output will be a tree that should be STRICTLY written in a nested list of integers with NO other comments or natural language texts.

EXAMPLE INPUT 1:
Here's a step-by-step assembly plan for the furniture using the provided parts:

### Step 1: Assemble Backrest and Seat
- **Parts Needed:** Backrest Frame (1), Seat Cushion (5)
- **Instructions:**
  - Place the Backrest Frame (1) and Seat Cushion (5) adjacent as shown in their respective colors (red and green).
  - Ensure the backrest is upright and securely attached to the seat.

### Step 2: Attach Side Leg Frame
- **Parts Needed:** Side Leg Frame (2) and subassembly from Step 1
- **Instructions:**
  - Position the Side Leg Frame (2) on one side of the assembled backrest and seat structure.

### Step 3: Attach Side Leg Frame Again
- **Parts Needed:** Side Leg Frame (7) and subassembly from Step 2
- **Instructions:**
  - Position the Side Leg Frame (7) on the other side of the assembled backrest and seat structure.

### Step 4: Connect Support Beams
- **Parts Needed:** Support Beams (3, 4) and subassembly from Step 3
- **Instructions:**
  - Attach Support Beams (3, 4) to the inside of the Side Leg Frame, as depicted.

  
Check the entire assembly for any loose parts and re-tighten as necessary. The chair should now be fully assembled and ready for use.

EXAMPLE OUTPUT 1:
```python
[
    [
        [
            [
                1,
                5
            ],
            2
        ],
        7
    ],
    3,
    4
]
```

EXAMPLE INPUT 2:
Here is a detailed step-by-step plan for assembling the chair using the provided materials and the new pages of the manual:

### Step 1: Connect Support Beams and Leg Frame
**Parts Involved:** Support Beams (0 and 3), Leg Frame (4)
- **Instructions:** Position the leg frame (4) horizontally on the floor. Align the support beams (0 and 1) vertically to connect with the leg frame. Ensure that each beam is fitted securely into the designated slots on the frame.

### Step 2: Attach Backrest Slats
**Parts Involved:** Backrest Slats (2) and subassembly from Step 1
- **Instructions:** Insert the backrest slats (2) into the slots on the leg frame. Ensure that the slats are facing outward and securely fitted to provide back support.

### Step 3: Connect Seat Cushion
**Parts Involved:** Seat Cushion (1) and subassembly from Step 2
- **Instructions:** Place the seat cushion (1) on top of the assembled frame. Align the cushion with the edges of the frame for balance and comfort.

EXAMPLE OUTPUT 2:
```python
[
    [
        [
            0,
            3,
            4
        ],
        2
    ],
    1
]
```

EXAMPLE INPUT 3:
Here is a detailed step-by-step plan for assembling the chair using the provided materials and the new pages of the manual:

### Step 1: Connect Support Beams and Leg Frame
**Parts Involved:** Support Beams (7, 11, 6), Leg Frame (5)
- **Instructions:** Position the leg frame (5) horizontally on the floor. Align the support beams (7, 11, 6) vertically to connect with the leg frame. Ensure that each beam is fitted securely into the designated slots on the frame.

### Step 2: Attach Backrest Slats
**Parts Involved:** Backrest Slats (1, 10) and subassembly from Step 1
- **Instructions:** Insert the backrest slats (1, 10) into the slots on the leg frame. Ensure that the slats are facing outward and securely fitted to provide back support.

### Step 3: Connect Seat Cushion
**Parts Involved:** Seat Cushion (3) and subassembly from Step 2
- **Instructions:** Place the seat cushion (3) on top of the assembled frame. Align the cushion with the edges of the frame for balance and comfort.

### Step 4: Connect Support Beams and Leg Frames
**Parts Involved:** Support Beams (8, 4), Leg Frames (2, 9)
- **Instructions:** Position the leg frame (2, 9) horizontally on the floor. Align the support beams (8, 4) vertically to connect with the leg frame.

### Step 5: Connect Support Beams and Leg Frames
**Parts Involved:** Subassembly from Step 4 and subassembly from Step 3
- **Instructions:** Connect the two subassemblies together

### Step 5: Connect Support Beams and Leg Frames
**Parts Involved:** Leg frame (0) and subassembly from Step 5
- **Instructions:** Connect the final leg frame with the previous subassembly

EXAMPLE OUTPUT 3:
```python
[
    [
        [
            8,
            4,
            2,
            9
        ],
        [
            [
                [
                    7,
                    11,
                    6,
                    5
                ], 
                1,
                10 
            ],  
            3
        ]
    ],
    0
]
```

YOUR REAL INPUT:


==> latex/prompts/tree_v2m_print.txt <==
You are a robot assistant responsible for assembling IKEA furniture. Your task is to create a detailed step-by-step assembly plan.

Your inputs:
- A scene image: top-down view of all furniture parts, each labeled with a white number on a black background.
- Mask step images: one image per assembly step. Each image shows the SAME scene but with the parts involved in THAT STEP highlighted in color. The non-highlighted parts are dimmed. The highlighted parts are the ones being assembled in that step. Part numbers are visible as white labels.
- A JSON parts table: each entry has "name", "number" (the label in the scene image), and "explanation" (a description of the part's shape and function).

IMPORTANT: The mask step images are your PRIMARY signal. The colored/highlighted parts in each mask image directly tell you which part IDs are involved in that assembly step. Read the white number labels on the highlighted parts carefully.

---

PHASE 1 -- ANCHOR IDENTIFICATION

Look at the FIRST mask image and the LAST mask image only.

- FIRST mask image: Which part IDs are highlighted? These are the base structural parts introduced in Step 1.
- LAST mask image: Which part ID is highlighted? This is the final piece added -- it is the ROOT of the assembly tree.

Write:
<anchors>
Step 1 anchor parts: [IDs] -- [read directly from highlighted parts in first mask image]
Step N anchor parts: [IDs] -- [read directly from highlighted parts in last mask image]
</anchors>

---

PHASE 2 -- PART VISIBILITY TABLE WITH SUBASSEMBLY ANALYSIS

Now look at ALL mask images in order. For each mask image:
1. Read the white number labels on the HIGHLIGHTED (colored) parts -- these are the part IDs introduced in this step.
2. Identify what subassembly is carried over from the previous step (the dimmed parts).
3. Determine if this step's parts are assembled IN ISOLATION (independent sub-assembly, will merge later) or ADDED DIRECTLY to the carried-over subassembly.

Every part must appear in exactly one step. Each part ID must be used EXACTLY ONCE across all steps.

<part_visibility>
Step 1 introduces: [IDs from highlighted parts] -- [isolated sub-assembly | added to main body]
  Subassembly formed: [describe]
Step 2 introduces: [IDs from highlighted parts] -- [isolated sub-assembly | added to main body]
  Carried over: [subassembly from Step 1]
  Assembly type: ISOLATED_SUBASSEMBLY | SEQUENTIAL_ADDITION
  Subassembly formed: [describe]
...
Step N introduces: [IDs] -- [added to main body]
  Carried over: [subassembly from Step N-1]
  Assembly type: SEQUENTIAL_ADDITION
  Subassembly formed: complete furniture
Verification: all [N] parts assigned exactly once. Part IDs used: [list all IDs]. No duplicates [OK]
</part_visibility>

---

PHASE 3 -- ASSEMBLY PLAN

Using the part assignments from Phase 2 (anchored by Phase 1), write the full assembly plan.

### Step K:
- **Parts Needed:** Part Name (id), ...
- **Instructions:**
  - [describe spatial relationship]

End with:
Verification: Parts used = [all IDs]. Total = [N]. All parts accounted for. [OK]

---

RULES:
- Number of steps = number of mask images.
- Read part IDs DIRECTLY from the highlighted parts in each mask image -- do not guess.
- Every part in the JSON table must appear in EXACTLY ONE step.
- Mark each step as ISOLATED_SUBASSEMBLY or SEQUENTIAL_ADDITION -- this is critical for the next stage.
- Do not skip Phase 1 or Phase 2.

